Object Detection on Dynamic Occupancy Grid Maps Using Deep Learning and Automatic Label Generation

We tackle the problem of object detection and pose estimation in a shared space downtown environment. For perception multiple laser scanners with 360{\deg} coverage were fused in a dynamic occupancy grid map (DOGMa). A single-stage deep convolutional neural network is trained to provide object hypotheses comprising of shape, position, orientation and an existence score from a single input DOGMa. Furthermore, an algorithm for offline object extraction was developed to automatically label several hours of training data. The algorithm is based on a two-pass trajectory extraction, forward and backward in time. Typical for engineered algorithms, the automatic label generation suffers from misdetections, which makes hard negative mining impractical. Therefore, we propose a loss function counteracting the high imbalance between mostly static background and extremely rare dynamic grid cells. Experiments indicate, that the trained network has good generalization capabilities since it detects objects occasionally lost by the label algorithm. Evaluation reaches an average precision (AP) of 75.9%

==> img/GMscene/DLR_001_001_11065_rot.tikz <==
\begin{tikzpicture}
\begin{axis}[y=-1, xmin=\shroistartX, xmax=\shroistartX+\shroiWidth, ymin=\shroistartY, ymax=\shroistartY+\shroiHeight, 
			axis lines=none, 
			enlargelimits=false, axis on top, axis equal image]
%
\addplot[thick, blue] graphics[xmin=0, xmax=901, ymin=0, ymax=901]{img/GMscene/img_100011065_0_rot.png};
%
\addplot[orange, opacity=0.5,quiver={u=\thisrow{u},v=\thisrow{v}, scale arrows=5},-] table {img/GMscene/arrows_11065_rot.csv};
%
%\addplot[thick, blue] graphics[xmin=\shfarbkreisstartX, xmax=\shfarbkreisendX, ymin=\shroistartY, ymax=430]{img/farbkreis.png};

\end{axis}
\node (fig2) at (1,1.2)
	{\includegraphics[scale=0.9]{img/farbkreis_rot.png}};
	
\node[align=center] at (1,0.3) {orientation};
\end{tikzpicture}


==> img/GMscene/arrows_11065_rot.csv <==
x y u v
292.5 681.5 0.14 0.79
294.5 656.5 -0.14 1.07
296.5 656.5 0.17 0.78
298.5 656.5 0.51 0.83
300.5 655.5 -0.05 1.05
302.5 655.5 0.32 1.06
299.5 654.5 0.23 0.74
302.5 654.5 0.31 0.67
303.5 654.5 0.54 0.6
304.5 653.5 0.97 0.78
303.5 652.5 0.41 0.65
305.5 652.5 1.1 1.19
291.5 651.5 -0.25 1.03
292.5 651.5 -0.09 0.95
304.5 651.5 0.5 0.78
289.5 650.5 -0.3 1.16
290.5 650.5 -0.18 0.99
292.5 650.5 -0.05 0.74
305.5 650.5 0.9 0.44
289.5 649.5 -0.47 0.67
290.5 649.5 -0.27 0.68
304.5 649.5 0.73 0.27
288.5 647.5 -0.72 0.37
286.5 626.5 -0.51 0.49
579.5 614.5 -0.05 0.76
580.5 614.5 -0.02 0.71
578.5 613.5 -0.38 0.68
605.5 611.5 0.43 0.62
558.5 607.5 -0.95 0.53
582.5 607.5 -0.46 0.53
583.5 607.5 -0.43 0.59
555.5 606.5 -1.37 0.34
557.5 606.5 -0.91 0.33
559.5 606.5 -0.72 0.3
555.5 605.5 -1.22 0.13
556.5 605.5 -0.98 0.15
558.5 605.5 -0.7 0.15
567.5 605.5 -0.62 0.44
573.5 605.5 -0.64 0.4
640.5 605.5 0.04 0.78
556.5 604.5 -1.01 0
557.5 604.5 -0.89 0.03
575.5 604.5 -0.76 0.27
558.5 603.5 -1.01 -0.17
559.5 603.5 -0.92 -0.18
560.5 602.5 -0.75 -0.24
562.5 602.5 -0.64 -0.32
565.5 601.5 -0.67 -0.39
642.5 600.5 0.64 0.3
622.5 598.5 0.59 0.41
643.5 597.5 0.64 0.31
644.5 597.5 0.91 0.38
303.5 596.5 -0.19 -0.69
302.5 595.5 -0.42 -0.9
303.5 595.5 -0.23 -0.8
305.5 595.5 0.12 -0.9
644.5 595.5 0.87 0.19
301.5 594.5 -0.84 -0.89
302.5 594.5 -0.44 -1.08
305.5 594.5 0.17 -1.17
601.5 594.5 0.2 -0.8
303.5 593.5 -0.26 -1.21
648.5 593.5 0.84 0.12
650.5 593.5 1.16 0.12
283.5 592.5 -0.32 0.67
302.5 592.5 -0.36 -1.45
304.5 592.5 -0.09 -1.61
648.5 592.5 0.73 0
649.5 592.5 0.81 -0.04
651.5 592.5 1.15 0.02
282.5 591.5 -0.31 0.68
650.5 591.5 0.93 -0.15
643.5 590.5 0.65 -0.31
645.5 590.5 0.82 -0.32
647.5 590.5 0.76 -0.37
649.5 590.5 0.85 -0.31
651.5 590.5 1.09 -0.25
632.5 589.5 0.06 -0.77
633.5 589.5 0.21 -0.73
635.5 589.5 0.41 -0.79
637.5 589.5 0.48 -0.53
639.5 589.5 0.53 -0.54
644.5 589.5 0.91 -0.4
648.5 589.5 0.87 -0.54
650.5 589.5 1.17 -0.59
641.5 588.5 0.34 -0.68
643.5 588.5 0.52 -0.53
645.5 588.5 0.93 -0.47
677.5 586.5 0.72 -0.04
678.5 585.5 0.94 -0.06
676.5 584.5 0.58 -0.47
280.5 578.5 -0.55 -0.47
280.5 577.5 -0.6 -0.59
281.5 576.5 -0.39 -0.64
551.5 564.5 -0.27 0.66
573.5 564.5 -1.27 0.52
527.5 563.5 -0.87 0.05
574.5 563.5 -0.35 -1.07
575.5 563.5 1.36 -0.51
527.5 562.5 -0.77 -0.11
292.5 557.5 -0.29 -1.08
560.5 557.5 0.65 -0.36
290.5 556.5 -0.73 -1.2
291.5 556.5 -0.51 -1.18
293.5 556.5 -0.2 -1.23
289.5 555.5 -0.81 -1.4
291.5 555.5 -0.55 -1.38
293.5 555.5 -0.22 -1.37
289.5 554.5 -0.85 -1.39
290.5 554.5 -0.61 -1.39
292.5 554.5 -0.35 -1.43
291.5 553.5 -0.49 -1.55
293.5 553.5 -0.16 -1.62
289.5 552.5 -0.73 -1.77
290.5 552.5 -0.58 -1.64
292.5 552.5 -0.32 -1.77
316.5 551.5 0.7 0.02
606.5 548.5 0 0.97
607.5 548.5 0.17 1.25
249.5 547.5 -0.62 0.67
469.5 547.5 -0.63 0.66
471.5 547.5 -0.37 0.62
474.5 547.5 -0.16 0.79
605.5 547.5 -0.12 0.95
606.5 547.5 0.07 0.84
608.5 547.5 0.34 0.95
247.5 546.5 -0.85 0.32
249.5 546.5 -0.7 0.28
252.5 546.5 -0.66 0.34
253.5 546.5 -0.63 0.34
401.5 546.5 0.15 0.84
402.5 546.5 0.21 0.67
604.5 546.5 -0.27 0.86
605.5 546.5 -0.12 0.87
607.5 546.5 0.17 0.75
246.5 545.5 -0.75 0.19
247.5 545.5 -0.83 0.16
403.5 545.5 0.54 0.45
467.5 545.5 -0.64 0.32
604.5 545.5 -0.25 0.72
608.5 545.5 0.3 0.78
246.5 544.5 -0.85 -0.14
490.5 544.5 0 0.79
492.5 544.5 0.29 0.89
494.5 544.5 0.35 0.68
247.5 543.5 -1.04 -0.14
397.5 543.5 -0.59 0.51
404.5 543.5 0.62 0.56
487.5 543.5 0.52 0.72
495.5 543.5 0.75 0.6
252.5 542.5 -0.6 -0.41
281.5 542.5 0.42 -0.61
397.5 542.5 -0.6 0.38
495.5 542.5 0.68 0.52
281.5 541.5 0.57 -0.53
608.5 541.5 0.4 0.61
495.5 540.5 0.71 0.18
495.5 538.5 0.82 0.19
494.5 537.5 0.72 -0.02
495.5 537.5 0.84 -0.03
609.5 536.5 0.59 0.58
494.5 535.5 0.78 -0.01
609.5 535.5 0.47 0.52
610.5 532.5 0.7 0.23
609.5 528.5 0.73 0.16
65.5 527.5 -0.35 -0.61
415.5 527.5 -0.75 0.61
416.5 527.5 -0.74 0.84
418.5 527.5 -0.43 0.66
420.5 527.5 -0.08 0.7
422.5 527.5 -0.16 0.84
524.5 527.5 -0.05 0.84
414.5 526.5 -0.95 0.64
415.5 526.5 -0.84 0.51
417.5 526.5 -0.5 0.58
427.5 526.5 0.46 0.55
494.5 526.5 0.75 -0.33
538.5 526.5 0.25 0.84
393.5 525.5 -1.19 0.59
394.5 525.5 -0.84 0.45
396.5 525.5 -0.69 0.26
398.5 525.5 -0.66 0.36
416.5 525.5 -0.63 0.35
430.5 525.5 -0.18 0.7
433.5 525.5 -0.19 0.7
522.5 525.5 -0.61 0.5
232.5 524.5 -1.01 -0.07
393.5 524.5 -0.97 0.32
396.5 524.5 -0.7 0.2
412.5 524.5 -0.87 0.36
414.5 524.5 -0.69 0.32
472.5 524.5 0.38 0.64
474.5 524.5 0.89 0.4
522.5 524.5 -0.6 0.45
539.5 524.5 0.52 0.54
278.5 523.5 0.26 -0.91
392.5 523.5 -1.07 0.21
394.5 523.5 -0.68 0.21
274.5 522.5 -0.22 -0.8
275.5 522.5 -0.19 -0.89
277.5 522.5 0.19 -0.83
393.5 522.5 -0.85 0.11
453.5 522.5 0.41 0.57
474.5 522.5 0.63 0.32
475.5 522.5 0.82 0.36
277.5 521.5 0.12 -1.14
392.5 521.5 -0.86 0.03
598.5 521.5 -0.65 0.46
179.5 520.5 0.91 -0.08
180.5 520.5 1.22 0.01
275.5 520.5 -0.19 -1.26
276.5 520.5 0.04 -1.26
393.5 520.5 -0.73 -0.13
475.5 520.5 0.74 0.07
607.5 520.5 0.35 0.77
392.5 519.5 -0.94 -0.29
394.5 519.5 -0.78 -0.26
491.5 519.5 0.21 -0.73
598.5 519.5 -0.63 0.37
611.5 519.5 0.5 0.69
179.5 518.5 0.95 -0.32
180.5 518.5 1.3 -0.38
394.5 518.5 -0.75 -0.48
396.5 518.5 -0.54 -0.45
398.5 518.5 -0.78 -0.44
400.5 518.5 -0.69 -0.35
530.5 518.5 0.09 0.71
612.5 518.5 0.62 0.59
401.5 517.5 -0.57 -0.54
402.5 517.5 -0.54 -0.52
407.5 517.5 -0.62 -0.39
489.5 517.5 -0.05 -0.78
594.5 517.5 -0.74 0.32
408.5 516.5 -0.56 -0.63
411.5 516.5 -0.67 -0.35
473.5 516.5 0.73 -0.05
472.5 515.5 0.78 -0.05
614.5 514.5 0.7 -0.02
544.5 513.5 0.8 -0.17
487.5 512.5 0.75 0.19
488.5 511.5 0.77 0.25
489.5 511.5 0.85 0.29
614.5 511.5 0.63 -0.36
488.5 510.5 0.71 0.09
489.5 510.5 0.79 0.1
491.5 510.5 1.03 0.17
492.5 509.5 1.04 0.14
612.5 509.5 0.3 -0.7
491.5 508.5 0.74 -0.05
492.5 507.5 1.22 -0.18
475.5 506.5 0.5 -0.52
490.5 506.5 0.68 -0.18
491.5 506.5 0.78 -0.16
469.5 505.5 -0.26 -0.76
473.5 505.5 0.69 -0.82
478.5 505.5 0.26 -0.73
486.5 505.5 0.6 -0.43
489.5 505.5 0.63 -0.33
490.5 505.5 0.75 -0.3
492.5 505.5 1.17 -0.37
470.5 504.5 -0.03 -0.71
487.5 504.5 0.53 -0.61
489.5 504.5 0.62 -0.52
491.5 504.5 0.9 -0.47
542.5 502.5 0.65 -0.47
541.5 501.5 0.58 -0.43
533.5 498.5 0.67 -0.36
529.5 496.5 -0.13 -0.75
119.5 495.5 -12.22 1.84
119.5 494.5 -12.2 1.75
595.5 492.5 -0.74 -0.14
600.5 488.5 0.12 -0.74
300.5 487.5 3.41 1.8
299.5 486.5 2.97 1.15
300.5 486.5 3.48 0.68
594.5 485.5 -0.84 -0.02
299.5 484.5 3.07 0.67
301.5 484.5 3.71 0.67
595.5 484.5 -0.7 -0.15
302.5 483.5 3.92 0.49
594.5 483.5 -1.01 -0.07
600.5 483.5 -0.81 0.42
602.5 483.5 -0.68 0.48
604.5 483.5 -0.53 0.6
605.5 483.5 -0.55 0.63
299.5 482.5 3.22 0.68
300.5 482.5 3.53 0.38
302.5 482.5 3.92 0.33
595.5 482.5 -0.68 -0.27
602.5 482.5 -0.7 0.28
607.5 482.5 -0.55 0.49
609.5 482.5 -0.55 0.61
301.5 481.5 3.7 0.21
382.5 481.5 4.76 0.2
383.5 481.5 5.09 0.22
385.5 481.5 5.75 0.36
594.5 481.5 -0.98 -0.3
600.5 481.5 -0.82 0.15
299.5 480.5 3.26 0.21
300.5 480.5 3.43 0.09
302.5 480.5 3.9 -0.02
383.5 480.5 4.96 0.09
385.5 480.5 5.61 0.17
595.5 480.5 -0.79 -0.55
596.5 480.5 -0.58 -0.42
602.5 480.5 -0.72 0.07
301.5 479.5 3.75 0.11
382.5 479.5 4.74 -0.04
384.5 479.5 5.4 -0.09
596.5 479.5 -0.55 -0.72
298.5 478.5 3.24 0.01
299.5 478.5 3.44 -0.08
383.5 478.5 5.08 -0.27
385.5 478.5 5.7 -0.03
598.5 478.5 -0.27 -0.78
599.5 478.5 -0.23 -0.8
602.5 478.5 -0.65 -0.33
603.5 478.5 -0.79 -0.14
298.5 477.5 2.78 -0.37
300.5 477.5 3.67 -0.45
382.5 477.5 4.82 -0.51
384.5 477.5 5.42 -0.41
386.5 477.5 6.43 0.02
382.5 476.5 4.83 -0.61
385.5 476.5 5.66 -0.83
611.5 476.5 -0.68 -0.19
381.5 475.5 4.78 -0.73
383.5 475.5 5.29 -0.81
424.5 459.5 -0.89 0.18
75.5 458.5 -5.08 1.03
76.5 458.5 -4.66 1.22
75.5 457.5 -4.84 1.07
76.5 456.5 -4.53 0.87
423.5 456.5 -0.75 0.12
75.5 455.5 -5.02 -0.17
75.5 454.5 -4.9 -0.37
458.5 454.5 0.88 0.03
423.5 453.5 -0.85 0
457.5 453.5 0.76 0.02
76.5 452.5 -4.17 -0.89
159.5 452.5 -5.21 0.58
161.5 452.5 -4.76 0.65
457.5 452.5 0.89 0.03
158.5 451.5 -5.41 0.48
160.5 451.5 -5.14 0.51
422.5 451.5 -0.83 0.01
157.5 450.5 -5.59 0.48
159.5 450.5 -5.25 0.48
161.5 450.5 -4.86 0.42
422.5 450.5 -0.72 -0.07
457.5 450.5 0.7 -0.02
158.5 449.5 -5.41 0.33
160.5 449.5 -5.03 0.35
346.5 449.5 -0.63 -0.8
347.5 449.5 -0.44 -0.85
157.5 448.5 -5.55 0.25
159.5 448.5 -5.22 0.29
161.5 448.5 -4.93 0.16
345.5 448.5 -0.76 -0.94
346.5 448.5 -0.61 -0.97
348.5 448.5 -0.3 -1.01
422.5 448.5 -0.78 -0.33
457.5 448.5 0.82 -0.19
158.5 447.5 -5.38 0.21
160.5 447.5 -5.04 0.21
344.5 447.5 -0.94 -1
347.5 447.5 -0.45 -1.08
349.5 447.5 -0.07 -1.02
157.5 446.5 -5.5 0.18
159.5 446.5 -5.21 0.08
161.5 446.5 -4.89 0.07
345.5 446.5 -0.76 -1.2
348.5 446.5 -0.34 -1.17
429.5 446.5 -0.25 -0.69
430.5 446.5 -0.3 -0.64
456.5 446.5 0.99 -0.39
745.5 446.5 0.7 0.12
158.5 445.5 -5.35 0.06
160.5 445.5 -5.04 0.12
344.5 445.5 -0.98 -1.45
346.5 445.5 -0.6 -1.25
349.5 445.5 -0.18 -1.31
157.5 444.5 -5.48 0.04
159.5 444.5 -5.22 0.02
161.5 444.5 -4.83 -0.12
345.5 444.5 -0.78 -1.45
347.5 444.5 -0.51 -1.35
445.5 444.5 0.04 -0.74
456.5 444.5 0.74 -0.46
158.5 443.5 -5.37 -0.12
160.5 443.5 -5.05 -0.03
346.5 443.5 -0.61 -1.57
348.5 443.5 -0.26 -1.54
157.5 442.5 -5.46 -0.11
161.5 442.5 -4.82 -0.05
756.5 442.5 0.7 0.02
158.5 441.5 -5.36 -0.11
159.5 441.5 -5.26 -0.29
752.5 441.5 0.61 -0.35
160.5 440.5 -4.96 -0.24
325.5 440.5 -0.96 -1.17
327.5 440.5 -0.72 -1.22
329.5 440.5 -0.48 -1.08
756.5 440.5 0.68 -0.3
757.5 440.5 0.67 -0.3
158.5 439.5 -5.37 -0.37
159.5 439.5 -5.12 -0.02
161.5 439.5 -4.88 -0.34
326.5 439.5 -0.81 -1.34
328.5 439.5 -0.61 -1.34
331.5 439.5 -0.19 -1.25
160.5 438.5 -5.07 -0.21
324.5 438.5 -1.14 -1.43
325.5 438.5 -0.94 -1.48
327.5 438.5 -0.71 -1.4
329.5 438.5 -0.52 -1.34
331.5 438.5 -0.17 -1.38
158.5 437.5 -5.41 -0.35
266.5 437.5 0.32 1.53
268.5 437.5 0.65 1.55
324.5 437.5 -1.08 -1.64
328.5 437.5 -0.6 -1.54
330.5 437.5 -0.39 -1.49
159.5 436.5 -5.17 -0.78
160.5 436.5 -5.09 -0.73
267.5 436.5 0.43 1.4
269.5 436.5 0.82 1.42
325.5 436.5 -0.85 -1.73
326.5 436.5 -0.84 -1.71
329.5 436.5 -0.49 -1.65
331.5 436.5 -0.23 -1.66
266.5 435.5 0.31 1.11
268.5 435.5 0.61 1.21
270.5 435.5 1.13 1.16
327.5 435.5 -0.8 -1.9
330.5 435.5 -0.32 -1.78
267.5 434.5 0.39 1.14
269.5 434.5 0.68 1.07
328.5 434.5 -0.6 -2.07
329.5 434.5 -0.61 -2.09
266.5 433.5 0.17 0.99
268.5 433.5 0.65 0.89
270.5 433.5 0.91 0.97
267.5 432.5 0.37 0.68
269.5 432.5 0.7 0.84
268.5 431.5 0.69 0.22
808.5 431.5 0.83 0.02
810.5 430.5 0.81 0.07
809.5 429.5 0.8 -0.14
810.5 429.5 0.9 -0.1
816.5 429.5 0.77 0.17
804.5 428.5 0.53 -0.46
807.5 428.5 0.68 -0.37
816.5 428.5 0.76 -0.05
819.5 428.5 1 -0.02
818.5 427.5 1 -0.14
819.5 427.5 1.08 -0.11
821.5 427.5 0.84 -0.02
823.5 427.5 1.24 -0.03
815.5 426.5 0.61 -0.53
817.5 426.5 0.89 -0.46
818.5 426.5 0.93 -0.39
821.5 426.5 0.79 -0.15
824.5 426.5 1.17 -0.12
820.5 425.5 0.64 -0.45
822.5 425.5 0.83 -0.39
824.5 425.5 1.15 -0.27
841.5 424.5 0.72 0.07
213.5 423.5 -0.11 0.99
214.5 423.5 0.14 0.74
193.5 422.5 1.03 0.93
216.5 422.5 0.51 0.48
193.5 421.5 1.07 0.53
194.5 421.5 1.25 0.57
321.5 414.5 -0.55 0.98
320.5 413.5 -0.68 0.7
321.5 413.5 -0.49 0.53
323.5 413.5 -0.22 0.75
320.5 411.5 -0.81 0.26
339.5 408.5 -0.71 -0.11
771.5 401.5 6.78 -1.03
365.5 399.5 -0.45 1.72
367.5 399.5 -0.16 1.66
369.5 399.5 0.09 1.73
770.5 399.5 6.74 -1.28
771.5 399.5 6.86 -1.32
366.5 398.5 -0.26 1.54
368.5 398.5 -0.1 1.57
370.5 398.5 0.26 1.62
364.5 397.5 -0.56 1.5
365.5 397.5 -0.38 1.46
367.5 397.5 -0.2 1.45
369.5 397.5 0 1.44
770.5 397.5 6.66 -1.65
771.5 397.5 6.96 -1.63
350.5 396.5 0.63 -0.34
366.5 396.5 -0.3 1.32
368.5 396.5 -0.1 1.32
370.5 396.5 0.22 1.29
364.5 395.5 -0.61 1.26
367.5 395.5 -0.23 1.21
369.5 395.5 0 1.24
769.5 395.5 6.42 -1.83
770.5 395.5 6.82 -1.8
365.5 394.5 -0.5 0.95
368.5 394.5 -0.12 1.16
370.5 394.5 0.13 1.11
366.5 393.5 -0.38 1.02
367.5 393.5 -0.21 0.97
369.5 393.5 0.08 0.87
769.5 393.5 6.6 -1.98
770.5 393.5 6.96 -1.79
338.5 391.5 -0.39 -0.59
340.5 389.5 -0.45 -0.57
342.5 387.5 -0.14 -0.79
216.5 384.5 0.45 -0.6
218.5 384.5 0.88 -0.73
351.5 384.5 0.64 -0.36
218.5 383.5 0.89 -0.93
216.5 382.5 0.53 -1.07
217.5 382.5 0.65 -1.09
219.5 382.5 1.16 -0.73
349.5 382.5 0.39 -0.92
351.5 382.5 0.57 -0.6
218.5 381.5 0.85 -1.19
217.5 380.5 0.65 -1.41
219.5 380.5 1.09 -1.33
204.5 364.5 0.46 -1.18
205.5 364.5 0.65 -1.13
205.5 363.5 0.72 -1.2
198.5 360.5 -0.17 1.34
199.5 360.5 -0.06 1.23
197.5 359.5 -0.52 0.74
199.5 359.5 0 1.01
198.5 358.5 -0.13 0.78
200.5 358.5 0.05 0.73
404.5 350.5 -0.72 -0.02
419.5 345.5 -0.74 0.11
418.5 343.5 -0.67 -0.27
419.5 343.5 -0.78 -0.16
456.5 342.5 0.74 0.27
379.5 341.5 -0.69 0.51
429.5 340.5 -0.43 -0.56
461.5 340.5 0.77 -0.03
375.5 339.5 -0.79 0.06
451.5 339.5 0.57 -0.42
375.5 338.5 -0.87 -0.12
376.5 338.5 -0.74 -0.15
402.5 338.5 0.75 0.1
403.5 338.5 0.9 0.05
403.5 337.5 0.88 -0.02
402.5 336.5 0.69 -0.26
389.5 312.5 0.8 -0.1
342.5 302.5 -0.47 0.72
340.5 299.5 -0.77 0.07
349.5 287.5 -0.48 -0.58
350.5 285.5 -0.2 -0.8
352.5 285.5 0.24 -0.66
322.5 283.5 -0.53 1.61
84.5 282.5 -0.39 -0.62
321.5 282.5 -1.31 1.44
324.5 282.5 0.12 1.39
84.5 281.5 -0.5 -0.93
322.5 281.5 -0.65 1.07
324.5 281.5 0.08 1.12
321.5 280.5 -1.39 0.82
323.5 280.5 -0.63 0.87
262.5 279.5 -1.39 0.33
263.5 279.5 -1.13 0.4
322.5 279.5 -1 -0.09
484.5 278.5 0.7 -0.23
262.5 277.5 -1.41 0.13
263.5 277.5 -1.22 0
376.5 277.5 0.75 -0.12
479.5 274.5 -0.09 -0.72
547.5 274.5 -0.72 0.73
549.5 274.5 -0.41 0.59
546.5 273.5 -0.69 0.51
555.5 268.5 -0.7 -0.37
639.5 256.5 0.7 0.1
641.5 256.5 0.9 0.19
638.5 255.5 0.71 -0.07
640.5 255.5 0.76 0
642.5 255.5 1.15 0
637.5 254.5 0.69 -0.26
643.5 254.5 1.09 -0.14
640.5 253.5 0.69 -0.31
641.5 253.5 0.88 -0.3
637.5 252.5 0.55 -0.66
639.5 252.5 0.56 -0.55
640.5 252.5 0.63 -0.52
642.5 252.5 0.74 -0.4
689.5 243.5 0.73 -0.69
700.5 243.5 0.74 -0.18
703.5 243.5 0.71 -0.02
705.5 243.5 0.95 -0.03
707.5 243.5 1.5 -0.07
700.5 242.5 0.71 -0.44
704.5 242.5 0.77 -0.24
705.5 242.5 0.8 -0.25
718.5 241.5 0.76 0.01
718.5 240.5 0.84 -0.21
548.5 238.5 0.7 0.2
550.5 237.5 0.72 -0.15
534.5 229.5 -0.5 -0.53
160.5 221.5 0.76 -0.02
187.5 219.5 0.54 0.54
278.5 215.5 0.66 0.52
529.5 211.5 -0.55 -0.62
533.5 211.5 0.08 -0.73
530.5 210.5 -0.33 -0.75
532.5 210.5 -0.04 -0.89
139.5 208.5 -1.04 0.13
140.5 208.5 -1.01 -0.1
148.5 208.5 -0.52 0.6
139.5 207.5 -1.12 -0.04
138.5 206.5 -1.36 -0.03
140.5 206.5 -0.93 -0.1
148.5 206.5 -0.93 -0.79
139.5 205.5 -0.97 0.07
261.5 203.5 0.72 0.48
263.5 202.5 1.29 -0.03
261.5 201.5 0.84 -0.23
262.5 200.5 1.16 -0.42
263.5 200.5 1.29 -0.36
181.5 193.5 -0.36 -0.67
186.5 192.5 0.6 -0.54
242.5 178.5 0.86 -0.09
361.5 178.5 -0.85 0.42
363.5 178.5 -0.64 0.42
360.5 177.5 -0.91 0.14
360.5 176.5 -0.88 -0.03
402.5 176.5 0.71 0.15
438.5 176.5 -0.18 0.68
361.5 175.5 -0.68 -0.27
403.5 175.5 0.9 -0.02
424.5 174.5 -0.72 0.12
444.5 172.5 0.97 -0.2
443.5 169.5 0.38 -0.62
482.5 169.5 0.48 -0.59
501.5 167.5 -0.98 0.07
502.5 167.5 -0.75 0.15
505.5 167.5 -0.57 0.42
507.5 167.5 -0.77 0.54
509.5 167.5 -0.77 0.55
503.5 166.5 -0.86 0.15
504.5 166.5 -0.85 0.24
504.5 165.5 -0.95 -0.03
505.5 164.5 -0.73 -0.13
545.5 155.5 0.82 0
554.5 150.5 0.69 -0.16
553.5 149.5 0.71 -0.37

